Stochastic Normalizations as Bayesian Learning

In this work we investigate the reasons why Batch Normalization (BN) improves the generalization performance of deep networks. We argue that one major reason, distinguishing it from data-independent normalization methods, is randomness of batch statistics. This randomness appears in the parameters rather than in activations and admits an interpretation as a practical Bayesian learning. We apply this idea to other (deterministic) normalization techniques that are oblivious to the batch size. We show that their generalization performance can be improved significantly by Bayesian learning of the same form. We obtain test performance comparable to BN and, at the same time, better validation losses suitable for subsequent output uncertainty estimation through approximate Bayesian posterior.

==> tex/appendix2.txt <==
At the test-time, we can simply substitute the mean values of $S$ (which is the standard method) or draw several samples of $S$ in order to better approximate the Bayesian posterior~\eqref{Bayes-posterior-approx}, which we will denote the MC estimate.
With analytic normalization, in which normalization parameters $\mu$, $\sigma$ depend on the scales of the preceding layers the standard method can be somewhat improved by estimating the expectation of the complete transform~\eqref{Norm-Bayes} in a layer $k$ yielding a linear transform $((w^k)\T x)\alpha^k + \beta^k$, with $\alpha^k = \E [S^k/\sigma(S^{k-1})]$ and $\beta^k = \E [- \mu(S^{k-1})/\sigma(S^{k-1}) + b S^{k}]$. This allows the one-pass propagation to approximate the global expectation~\eqref{Bayes-posterior-approx} somewhat better.

\section{Auxiliary Notes}
%\begin{figure}
%\centering
%\setlength{\tabcolsep}{2pt}
%\resizebox{\linewidth}{!}{
%\begin{tabular}{ccc}
%\footnotesize \ \ \ \ Standard training & \footnotesize \ \ \ \ Dropout & \footnotesize \ \ \ \ BN\\
%\includegraphics[width=0.33\linewidth]{fig/standard/v_acc.pdf}&%
%\includegraphics[width=0.33\linewidth]{fig/dropout/v_acc.pdf}&%
%\includegraphics[width=0.33\linewidth]{fig/BN/v_acc.pdf}\\
%\end{tabular}
%}
%\caption{Dependance on the batch size.
%{\em Left:} Standard training.
%{\em Middle:} Dropout training, note that both values $0.05$ and $0.2$ give worse results than $0.1$, \ie, this value is already well-tuned. 
%{\em Right:} BN validation accuracy for different batch sizes.
%All shown methods achieve over $98\%$ training accuracy except dropout=0.2, which achieves $96\%$. It is clearly seen that BN generalizes better. At the same time its generalization drops when the batch size is increased.
%}
%\end{figure}
%
%
%We thus realize that $M$ and $S$ as random sample estimates of the true mean and variance and training-time BN applied to a given input $x$ is a random sample estimate of the test-time BN.
%
\subsection{Bias-corrected BN}
Ideally, we want that the expected output of a layer during the training matches the test-time normalization:
\begin{align}
\E_{{\rm batches}} \Big[ \frac{x-M}{S} \Big] \stackrel{?}{=} \frac{x-\mu}{\sigma},
\end{align}
\ie, the BN estimator has to be unbiased. However, because $M$ and $S$ are sample statistics that include $x$ itself, and because we are dealing with a non-linear function of the two statistics, the estimator is in fact biased. An adaptive correction~\cite{Ioffe17} can compensate this problem towards the end of the learning. But it also makes sense to compensate the immediate bias.
First, we replace $M$ and $S$ by unbiased estimators. For convenience, let the current input $X=x$ be the $k$'th input $X_k$ in the batch.
We express
\begin{align}
M = \frac{1}{k}\sum_{i=1}^{k} \frac{1}{z} \sum_{j}X_{i,j} = \frac{1}{k} \bar x + \frac{k-1}{k}\mathring M,
\end{align}
where $\mathring M$ is the sample mean excluding $X_k$ and $\bar x = \frac{1}{z}\sum_j x_j$ is the spatial mean.
Expressing $\mathring M$ we get:
\begin{align}
\mathring M = \frac{k M - \bar x}{k-1}.
\end{align}

%In average over the spatial dimensions, we have
%\begin{align}
%\E[ x - M ] = \E[ \textstyle\frac{k-1}{k}(\bar x - M^{-})] = \textstyle\frac{k-1}{k}(\bar x - \mu).
%\end{align}
%Conversely, an unbiased estimator of $x-\mu$ can be constructed as,
%\begin{align}
%x - \frac{k M - \bar x}{k-1} = x + \textstyle\frac{1}{k-1} \bar x - \textstyle\frac{k}{k-1} M.
%\end{align}
Similarly, we express a corrected variance estimator through the corrected estimator of the second moment:
\begin{align}
\mathring M_{2} = \frac{k M_2 - \overline{x^2}}{k-1}; \ \ \ \ \ \ \mathring S^2 = \mathring M_{2} - \mathring M^2.
\end{align}
%Similarly, we express the variance estimator
%\begin{align}
%\notag
%S^2 = & \frac{1}{k}\sum_{i=1}^{k} \frac{1}{z} \sum_{j}X^2_{i,j} - M^2 = 	\frac{1}{k}\sum_{i<k} \frac{1}{z} \sum_{j}X^2_{i,j} + \frac{1}{k} \overline{x^2} - (\textstyle \frac{1}{k} \bar x + \textstyle \frac{k-1}{k}M^{-})^2\\
%\notag
%= & \textstyle \frac{k-1}{k} S_{-}^2  + \frac{1}{k} \overline{x^2} - \textstyle \frac{1}{k^2} (\bar x)^2 - 2 \frac{k-1}{k^2}\bar x M_{-} + \frac{k-1}{k^2} M_{-}^2\\
%= & \textstyle \frac{k-1}{k}\Big( S_{-}^2  + \textstyle\frac{1}{k}(\bar x - M_{-})^2 \Big) + \frac{1}{k} \Var[x].
%\end{align}
%Re-expressing the estimate $S_{-}^2$:
%\begin{align}
%S_{-}^2 = \textstyle \frac{k S^2 - \Var[x]}{k-1} - \frac{1}{k}(\bar x - M_{-})^2.
%\end{align}

\subsection{Model for Mean and Variance of BN}
Next, we ask the following question: if BN is an estimator of the full normalization and is stochastic, what is the mean and variance of this estimator?
%Let us inspect what is the mean and variance of BN from the expression~\eqref{BN-decomposed}. 
For that we use the mean and variance of $\sqrt{n}\chi^{-1}_{n-1}$ in the approximation of large $n$,
\begin{align}
\E[U] = 1 + \frac{3}{4 n} + o(\frac{1}{n^2}) \ \ \mbox{and} \ \  \Var[U] = \frac{1}{2 n}  + o(\frac{1}{n^2}).
\end{align}
For a fixed $x$ let us consider its full normalization $b = \frac{x-\mu}{\sigma}$ and its batch normalization $B = \frac{x-M}{S}$.
%The mean of BN therefore has some bias \wrt the full normalization, vanishing at the rate $1/n$.
The mean of $B$ expresses as
\begin{align}
\E[(b + V) U] =  b(1 + \frac{3}{4 n}) + o(\frac{1}{n^2}),
\end{align}
a biased estimator of $b$ with bias vanishing at the rate $1/n$.
The variance of $B$, ignoring $o(\frac{1}{n^2})$ terms is given by
\begin{align}\label{BN-var-model}
\Var[(b + V)U] = 
%\Big(\frac{x-\mu}{\sigma}\Big)^2 \frac{1}{2 n} + \frac{1}{n} = 
\Big(\frac{b^2}{2} + 1\Big) \frac{1}{n}.
\end{align}

%Under the Gaussian \iid model, the mean has a bias even if unbiased variance estimator is used, but for large $n$ the mean is quickly approaching to $(x-\mu)/\sigma$, as desired.
%%
%Next, we ask the following question: if BN is an estimator of the full normalization and is stochastic, what is the variance of this estimator?
%%The variance of the inverse chis distribution may be closely approximated for $n \geq 5$ with
%%\begin{align}
%%\Var[S] \approx \frac{1}{2(n-2)(n-5/3)}.
%%\end{align}
%Under the \iid Gaussian assumption, \rv's $M$ and $S$ are independent and the variance of $(x-M)/S$ expresses as
%\begin{align}
%\frac{1}{n}\Big( \frac{n}{2(n-2)(n-5/3)} +1 \Big) \rightarrow \frac{1}{n}
%\end{align}
%for large $n$. 


\subsection{BN Regularized Like BN}
The stochastic model~\eqref{BN-decomposed} is very interesting. It is related to Gaussian dropout, in which one multiplies with a Gaussian noise $\N(1,\sigma^2)$. But it has also a few distinctions. First, the variance of BN is inverse proportional to the spatial size. Intuitively, this may be a good choice, because the convolutional filter in that layer does get to see that much data, \ie, proportionally to the layer spatial size. Second, there is an additive noise component, which becomes dominant if the normalized input $(x-\mu)/\sigma$ is small.
Third, the regularization is applied after the normalization and not, \eg, on the activation output as in dropout (where there is no normalization). This choice also makes sense because the normalized activation is scale and bias invariant, and therefore applying a noise with a fixed distribution to it will impose the same amount of regularization during the training. This would not be the case for example, if we decided to insert an additive noise after ReLU activations. In the later case, scaling up all the network parameters is equivalent to scaling down the noise variance smaller, and so the network may (and will) chose to not have the noise and fit the training loss better.

Regardless, the design of BN regularizer and the question how to implement it in a network without normalization, one simple thing we can do is to try to amplify this regularization in a large-batch BN. In other words, whatever BN regularization was doing, we just want more of that.
%One thing we can do, using the model is to 
%
%The idea is to increase the stochasticity of large-batch BN just as much as needed to match the stochasticity of a smaller batch BN.
We propose to increase the variance of large-batch BN by noising it a bit more to match the variance of small-batch BN.
Let $k_1 > k_2$ are the two batch sizes under consideration. We want to match statistics of
\begin{align}\label{Var-BN}
\Big( \frac{x- M_1}{S_1} \Big) Y + Z \ \ \mbox{ and } \ \ \frac{x- M_2}{S_2},
\end{align}
where statistics $(M_1,S_1)$ and $(M_2,S_2)$ are over the large batch and small batch, resp. and $Y$ and $Z$ are extra multiplicative and additive noise, resp.

To ensure that the means are equal there must hold $\E [Y] = 1$, $\E [Z] = 0$. 
In order to match the variances denote $\Var[Y] = \sigma^2_Y$ and $\Var[Z] = \sigma^2_Z$.
Using the expression~\eqref{Var-BN}, and the rule of the variance of product of independent \rv's, we obtain the following equation:
\begin{align}
%\frac{1}{n_1} \hat \sigma^2 + \frac{1}{n_1} + \Big(\frac{x-\mu}{\sigma}\Big)^2 \hat \sigma^2 = \frac{1}{n_2}.
\Big[\frac{b^2}{2} +1\Big] \frac{1}{n_1} (1 + \sigma_Y^2) +
b^2 \sigma_Y^2 + \sigma_Z^2
= \Big[\frac{b^2}{2} + 1\Big] \frac{1}{n_2}.
\end{align}
Assuming $\sigma_Z^2 << 1$, we find the settings:
\begin{align}
\sigma^2_Z = \frac{1}{n_2} - \frac{1}{n_1}, \ \ \ \ \ \ \ \ \
\sigma^2_Y = \frac{1}{2}\sigma^2_Z
\end{align}
satisfying the relation for all $x$.

%\section{Old Intro}
%BN has multiple useful properties. It provides a re-initialization of parameters that is independent of their initial scaling and biases and helps to start training at a reasonable point where the whole training data does not collapse to the same output.
%It improves the practical convergence speed of the optimization acting as a preconditioner in the stochastic gradient descent. And finally, it improves the generalization properties of the model, resulting in a better test errors than plain training.
%%
%
%The last property is attributed to the fact that statistics computed from a batch are a noisy version of the full population statistics and thus the training procedure is more random. BN therefore has something in common with dropout, which randomly deactivates neurons with some probability.
%
%Experimentally it was observed that the regularization property of BN depends on the batch size in a straightforward way: the larger the batch size the lower test error is observed. However, a too small batch size is also undesirable leading to the learning converge to higher training loss values and errors or even diverge.
%
%The batch size is therefore a sensitive parameter which needs to be set in a suitable range to obtain good results. However, other constraint and considerations may apply on the batch size. For example, limited memory may require a small batch size while with a massive parallelization one wishes to use a larger batch size.
%%
%%Weight Normalization variants~\cite{} and analytic normalization~\cite{} were shown to give similar advantages as BN in 
%Weight Normalization variants~\cite{} and Analytic normalization~\cite{} were shown to give similar advantages as BN in terms of preconditioning the optimization and~\cite{} also provides a good initialization. Unfortunately, all these methods lack the generalization property of BN, as observed experimentally in~\cite{}. On the other hand, they are independent of the batch size and in particular are applicable with small batches.
%%
%It is also the case that BN sometimes is found in conflict with the other powerful regularizer, dropout. Several tests indicate that learning with BN is faster and often results in better test errors not achievable with dropout.
%%
%Knowing how BN regularization works allows to do the following: use BN on large batch size and achieve the same test performance as with smaller batch sizes. If BN regularization is superior to dropout, adopt its regularization scheme in the models where BN is not used, for example in combination with other normalization techniques.

\clearpage
\section*{Question about learning latent variable models}
Suppose we have a model $p(y|x) = \sum_z p(y| x, z)q(z)$, where $x$ is input $y$ is output that we are interested in and $z$ is a latent variable, common for all training data. The goal is to learn $q(z)$ (say from the Gaussian family). Let $D = (\bar y, \bar x) = ((y^t), (x^t))$, $t=1\dots |D|$ be the training data, with samples $(x^t,y^t)$ independent when given $z$.
The conditional likelihood of the data is given by
\begin{align}\label{q1-likelihood}
p(\bar y \mid \bar x) = \sum_{z}\prod_{t}p(y^t|x^t, z) q(z).
\end{align}
I chose this setup, because it naturally relates to the Bayesian learning below, in which $z$ is called a parameter.
One approach is to lower bound the conditional log-likelihood as
\begin{align}\label{q1-bayesian}
\log p(\bar y \mid \bar x) \geq \sum_{z}q(z) \sum_{t} \log p(y^t|x^t, z),
\end{align}
which makes it more tractable for stochastic optimization: we can use one sample of $z$ and one sample of the data to obtain an unbiased estimate of the gradient (provided some technical conditions such as $\log p(y^t|x^t, z)$ needs to be differentiable almost everywhere in $z$).

Dima has discussed that applying this lower bound leads to some problems, namely that the learned latent variable model degenerates to a deterministic one.


We've been recently applying variational Bayesian learning, in which one considers as approximating posterior distribution $q(z)$ of $p(z|D)$ and minimizes KL divergence $KL(q(z) || p(z|D))$ in $q$. The objective to minimize becomes
\begin{align*}
-\sum_{z}q(z) \sum_{t} \log p(y^t|x^t, z) + KL(q(z) || p(z)),
\end{align*}
where $p(z)$ is the prior distribution of $z$ when no data is available. This somehow works better, in the sense that the optimal solution does not degenerate to a deterministic one because a part of $KL(q(z) || p(z))$ is the entropy of $q$, which pushes $q$ to be less specific.


So, now the questions.
\begin{itemize}
\item Suppose we could minimize exactly the initial likelihood~\eqref{q1-likelihood}. Does that not degenerate?
%
\item  It seems that in the KL divergence, the same bound is somehow hidden inside (in the proof of non-negativity the Jensen's inequality to the logarithm is applied).
\item Can we derive a Bayesian learning approach that would expose the original likelihood~\eqref{q1-likelihood}?
%
\item Suppose we are going to develop an analytic approximation for $\sum_{z}p(y|x, z) q(z)$. This would be very useful as a test-time model. At the same time, in the variational Bayesian learning~\eqref{q1-bayesian} it cannot be used, instead an approximation for $\sum_{z}q(z) \log p(y|x, z)$ is needed. It seems however that using the approximation to the original likelihood term would be tighter and we will not need a separate approximation.
%
\end{itemize}
The following inequality seems to be related to the issue:
\begin{align*}
\log \sum_{z}q(z) \prod_t p(y^t|x^t, z) \geq \log \prod_t \sum_{z}q(z) p(y^t|x^t, z) \geq \sum_{z, t}q(z) \log p(y^t|x^t, z)
\end{align*}


